Under the light of a new star: evolution of planetary atmospheres through protoplanetary disc dispersal and boil-off

The atmospheres of small, close-in exoplanets are vulnerable to rapid mass-loss during protoplanetary disc dispersal via a process referred to as `boil-off', in which confining pressure from the local gas disc reduces, inducing atmospheric loss and contraction. We construct self-consistent models of planet evolution during gaseous core accretion and boil-off. As the surrounding disc gas dissipates, we find that planets lose mass via subsonic breeze outflows which allow causal contact to exist between disc and planet. Planets initially accrete of order $\sim 10\%$ in atmospheric mass, however, boil-off can remove $\gtrsim 90\%$ of this mass during disc dispersal. We show that a planet's final atmospheric mass fraction is strongly dictated by the ratio of cooling timescale to disc dispersal timescale, as well as the planet's core mass and equilibrium temperature. With contributions from core cooling and radioactivity, we show that core luminosity eventually leads to the transition from boil-off to core-powered mass-loss. We find that smaller mass planets closest to their host star may have their atmospheres completely stripped through a combination of boil-off and core-powered mass-loss during disc dispersal, implying the existence of a population-level radius gap emerging as the disc disperses. We additionally consider the transition from boil-off/core-powered mass-loss to X-ray/EUV (XUV) photoevaporation by considering the penetration of stellar XUV photons below the planet's sonic surface. Finally, we show that planets may open gaps in their protoplanetary discs during the late stages of boil-off, which may enhance mass-loss rates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
